Waves in weakly ionised solar plasmas

Here we study the nature and characteristics of waves propagating in partially ionised plasmas in the weakly ionised limit, typical for the lower part of the solar atmosphere. The framework in which the properties of waves are discussed depends on the relative magnitude of collisions between particles, but also on the relative magnitude of the collisional frequencies compared to the gyro-frequency of charged particles. Our investigation shows that the weakly ionised solar atmospheric plasma can divided into two regions and this division occurs, roughly, at the base of the chromosphere. In the solar photosphere the plasma is non-magnetised and the dynamics can described within the three-fluid framework where acoustic waves associated to each species can propagate. Due to the very high concentration of neutrals, the neutral sound waves propagates with no damping, while for the other two modes the damping rate is determined by collisions with neutrals. The ion and electron-related acoustic modes propagate with a cut-off determined by the collisional frequency of these species with neutrals. In the weakly ionised chromosphere only electrons are magnetised, however, the strong coupling of charged particles reduces the working framework to a two-fluid model. The disassociation of charged particles creates electric currents that can influence the characteristic of waves. The propagation properties of waves with respect to the angle of propagation are studied with the help of polar diagrams.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
